NGC 474 as viewed with KCWI: diagnosing a shell galaxy

We present new spectra obtained using Keck/KCWI and perform kinematics and stellar population analyses of the shell galaxy NGC 474, from both the galaxy centre and a region from the outer shell. We show that both regions have similarly extended star formation histories although with different stellar population properties. The central region of NGC 474 is dominated by intermediate-aged stars (8.3 \pm 0.3 Gyr) with subsolar metallicity ([Z/H]= -0.24 \pm 0.07 dex) while the observed shell region, which hosts a substantial population of younger stars, has a mean luminosity-weighted age of 4.0 \pm 0.5 Gyr with solar metallicities ([Z/H]=-0.03 \pm 0.09 dex). Our results are consistent with a scenario in which NGC 474 experienced a major to intermediate merger with a log\((M_*/M_\odot)\sim10 \) mass satellite galaxy at least \sim 2 Gyr ago which produced its shell system. This work shows that the direct spectroscopic study of low-surface brightness stellar features, such as shells, is now feasible and opens up a new window to understanding galaxy formation and evolution.

==> ref_comments.txt <==
I read MN-20-1959-L, "NGC 474 as viewed with KCWI: diagnosing a shell
galaxy" by Alabi et al. with interest. I found it to be a very nice
use of integral-field spectroscopy of low-surface-brightness regions
to probe an old question on the origin of shell structures in
early-type galaxies. I would recommend acceptance into the main
journal (see below) with minor-to-moderate revisions.

=======
We thank the referee for the points kindly raised which we now address below.
The comparisons of the stellar population properties from the galaxy centre and the outer 
shell region have been modified and quantitatively improved and the negative relative flux 
in the outer shell spectrum has been fixed. 
We prefix our response with the equals sign while the updated text contains
our corrections in bold.
=======


The paper is well-written (with a few minor exceptions) and tells an
interesting and compelling story, but I'm afraid that two important
points stand out as somewhat problematic for this reviewer.

1) Even if I believe the stellar population analysis of the outer
shell (see point 2), I feel that the conclusions regarding the origin
of the shells based on the difference in the inferred metallicities of
the shell and central regions are overstated, a problem which is
exacerbated by the imprecision of the language in the text. To be
clear, the paragraph at the bottom of column 1 of page 3 starting with
"As earlier speculated...", says

"The galaxy centre has a mean mass-weighted [Z/H] ... of -0.2±0.1 dex,
making it more metal-rich than the shell region [which has]... a mean
mass-weighted [Z/H] of .. -0.03±0.1 dex."

Taken at face value, this statement would imply a difference of
0.17±0.14 dex (assuming the errors add in quadrature, which isn't
quite correct but close enough for this argument), only slightly more
than 1 sigma (1.2 sigma). This doesn't give confidence that these metallicity
values are actually different, as stellar population modelling is
notorious for returning very small formal errors in the presence of
large systematic uncertainties, a tendency noted as far back as Trager
et al. (2000). (Stellar spectroscopists are always amazed that stellar
population synthesis analysis returns metallicity errors of less than
0.1 dex, as such precision is extraordinarily difficult to achieve
from ultra-high-S/N stellar spectra.) But I then noticed that the
values in Table 1 are more precise than those given in the text:
-0.24±0.07 vs -0.03±0.09, or a difference of 0.21±0.11, or just under
2 sigma (1.9 sigma). Better, but still not truly compelling.

All of this leads to questioning whether statements like

"Despsite the similarly extended star formation histories... they have
*markedly different* mean metallicities" (my emphasis) on page 4

and

"The distinct chemo-dynamical properties of the stars in the outer
shell regions suggests an ex-situ origin and an evolutionary path
different from the galaxy centre."

aren't overstated. (In fact, the "chemo-dynamical" state of the shell
region isn't probed in detail, as the dynamical information is
compromised by the limited spectral resolution of the KCWI instrument,
so the use of this term seems overstated by itself. Furthermore, note
that a difference of 0.21 dex is only a 62% difference, which is
marginal in the grand scheme of chemical evolution in the Universe!)
There are similarly strong statements in the abstract and conclusion,
that are unlikely to be supported by a not-quite-two-sigma difference
in metallicities.

I therefore must ask the authors to take two actions regarding this
issue before I can accept the paper:
(a) be more precise in the text with your numbers (including in the
abstract), repeating the numbers given in Table 1 and giving the
uncertainties in the differences; and
(b) tone down the claims related to the metallicity difference in
Section 5 and 6 (and the abstract).

=====
As suggested, the numbers in the text and abstract are no longer approximations  
from Table 1. In addition, we now specifically state that "...the shell region is 
slightly more metal-rich (by 0.21±0.11 dex, almost at the 2-sigma level)..."
The general tone of the paper has also been modified to reflect this. 

Likewise, the statement on page 4 "Despsite the similarly extended star formation histories... 
they have *markedly different* mean metallicities" has now been modified to read 
..."The outer shell region is slightly more metal-rich compared to the galaxy centre by 0.21 ± 0.11 dex,
significant almost at the 2σ level..."

while 
"The distinct chemo-dynamical properties of the stars in the outer
shell regions suggests an ex-situ origin and an evolutionary path
different from the galaxy centre." has now been modified as 
"
now reads 

"The stellar population properties of the stars in the outer shell 
region suggests an ex-situ origin and an evolutionary path different 
from the galaxy centre."
=====  

2) I'm rather concerned about the fact that the relative flux of the
outer shell spectrum in Figure 2 goes below "0" in the plot,
especially at the critical Hbeta absorption line and below 4250 Å. If this
is really the case, then I find it hard to believe the fit presented
here and therefore the results presented in Section 4 (including the
metallicity difference discussed above). Can the authors please
carefully review their sky subtraction and modelling to ensure that
the y-axis values and the ensuing fit are robust? As this spectrum is
the key figure of the paper, it would be helpful to be able to trust
the data presented in it.

=====
The negative relative flux in the shell spectrum has been fixed. It was due 
to a wrongly estimated continuum level which was added back to the sky-subtracted spectrum.
=====

More minor issues:

3) There are some odd uses of English in the paper, of which the
oddest is the world "undersolar" (not a word) in the abstract. I
believe the authors mean "subsolar". Other odd phrases include
"central exploration" (probably "exploration of the central
regions"). Perhaps a careful reading of the paper by all of the
co-authors would help here.

=====
We have carefully read the text and fixed the language where necessary.
=====

4) In the first paragraph of Section 4, the authors state that the
PÉGASE-HR library of "synthetic stars" was computed "at solar
abundances". The PÉGASE-HR library is a library of *stellar population
spectra* computed at *scaled-solar* abundances (but different
metallicities, of course).

=====
We have fixed this as suggested.
=====

5) While Figure 3 is very pretty, I worry that it rather smooths out
the underlying results from STECKMAP. I would like to see the actual
STECKMAP output plotted here along with the very nice curves currently
plotted. It may also be helpful to show STECKMAP's "AMR" output to
truly judge if the metallicity difference noted above is realistic.

=====
We now show STECKMAP models and residuals in Figure 2 rather than the models from ppXF.
In addition, we also show the age-metallicity relation (AMR) from STECKMAP which clearly shows 
the different chemical evolutionary histories of the galaxy centre and the outer shell region.
=====


Finally, while I have enjoyed reading this paper and think it's a very
nice use of IFU data to try to answer an interesting question, I don't
see the urgency that would argue for publication in the MNRAS
Letters. I therefore recommend that after acceptance it be published
in the main Journal.

=====
We agree with the recommendation that the draft be published in the main journal.
=====
